Active Automata Learning with Adaptive Distinguishing Sequences

This document investigates the integration of adaptive distinguishing sequences into the process of active automata learning (AAL). A novel AAL algorithm "ADT" (adaptive discrimination tree) is developed and presented. Since the submission of the original thesis, the presented algorithm has been integrated into LearnLib - an open-source library for active automata learning - and has been successfully used in related fields of research.

==> data/esm.csv <==
Algorithm,R,SQ,CE,ADT\_RN,ADT\_RR,ADT\_PR,ADT\_PRAN,ADT\_PRS,ADT\_ARS,ADT\_ARR,ADT\_ARP,ADT\_ARA,OT\_E,OT\_S,DUR
ADT[NSE|NIR|NSR]          ,2259026.00,62703771.00,2234.00,1922.00,7.50,   0.00,    0.00,    0.00,    0.00, 0.00,   0.00,   0.00,496.00,0.00, 32042.00
ADT[NSE|NIR|LR\_BE]       ,1126967.00,35317280.00,2186.00, 404.00,0.84,1696.00,18579.00,20177.00,20247.00,24.00,1676.00,1682.00,247.00,0.00,560709.00
ADT[NSE|IR\_BE|NSR]       , 899695.00,27459988.00,2167.00, 637.00,1.87,1628.00, 3256.00, 3060.00, 3026.00, 0.00,1612.00,1612.00,161.00,3.00, 32454.00
ADT[NSE|IR\_BE|LR\_BE]    , 786363.00,25145844.00,2199.00, 357.00,0.85,1851.00, 5347.00, 4811.00, 4794.00,13.00,1835.00,1839.00,190.00,4.00,555906.00
ADT[SE|NIR|NSR]          ,2155044.00,60271915.00,2234.00,1492.00,6.97,   0.00,    0.00,    0.00,    0.00, 0.00,   0.00,   0.00,496.00,0.00, 30483.00
ADT[SE|NIR|LR\_BE]       ,1115137.00,35029918.00,2186.00, 404.00,0.84,1547.00,17590.00,18750.00,18826.00,24.00,1529.00,1535.00,247.00,0.00,568051.00
ADT[SE|IR\_BE|NSR]       , 894892.00,27316544.00,2168.00, 626.00,1.85,1518.00, 3036.00, 2807.00, 2773.00, 0.00,1502.00,1502.00,161.00,3.00, 30539.00
ADT[SE|IR\_BE|LR\_BE]    , 781720.00,25004250.00,2202.00, 358.00,0.86,1735.00, 5032.00, 4598.00, 4579.00,13.00,1718.00,1722.00,192.00,4.00,553703.00
TTT               ,2622349.00,72917362.00,2218.00,   0.00,0.00,   0.00,    0.00,    0.00,    0.00, 0.00,   0.00,   0.00,  0.00,0.00, 16086.00
DT                ,2378405.00,66802225.00,2241.00,   0.00,0.00,   0.00,    0.00,    0.00,    0.00, 0.00,   0.00,   0.00,  0.00,0.00,  6806.00
KV           ,2633238.00,73642946.00,2229.00,   0.00,0.00,   0.00,    0.00,    0.00,    0.00, 0.00,   0.00,   0.00,  0.00,0.00,  7050.00


==> data/ocs.csv <==
Algorithm,R,SQ,CE,ADT\_RN,ADT\_RR,ADT\_PR,ADT\_PRAN,ADT\_PRS,ADT\_ARS,ADT\_ARR,ADT\_ARP,ADT\_ARA,OT\_E,OT\_S,SIZ,DUR
ADT[NSE|NIR|NSR]          ,20849.60, 423898.90, 74.90,161.40,4.37,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00,11.30,122.60,222.00, 23748.40
ADT[NSE|NIR|LR\_BE]       ,19474.30, 396332.30, 81.50, 62.50,1.19, 94.50,483.50,410.10,456.00,12.70, 89.10, 92.20, 9.10,131.90,221.60, 28920.80
ADT[NSE|NIR|LR\_ML]       ,19566.80, 383715.10, 74.00, 65.20,1.10, 83.30,592.20,533.60,631.20,17.60, 77.80, 81.20, 9.60,125.70,222.00,116776.80
ADT[NSE|NIR|LR\_MS]       ,19634.60, 395747.40, 77.60, 65.30,1.18, 81.90,532.40,474.30,526.40,15.80, 76.40, 79.20,10.10,127.70,221.60,140888.80
ADT[NSE|NIR|SR\_BE]       ,21531.00, 434106.00, 77.20, 75.30,1.89, 75.60,562.40,522.20,508.50, 4.00, 71.00, 73.30, 8.60,127.10,222.00, 46751.30
ADT[NSE|NIR|SR\_ML]       ,21604.10, 412515.40, 73.80, 80.80,2.10, 72.80,538.40,490.90,483.40, 4.40, 67.70, 70.40,10.40,125.30,222.00, 41839.20
ADT[NSE|NIR|SR\_MS]       ,24279.00, 463315.30, 73.90, 74.90,2.39, 72.70,806.90,750.00,733.00, 2.70, 68.30, 70.20,11.20,126.40,222.00, 53077.80
ADT[NSE|IR\_BE|NSR]       ,14830.80, 357256.00, 80.70,104.10,2.17, 87.90,175.80,112.40,107.60, 0.00, 84.30, 84.30, 6.30,142.90,221.80, 23522.80
ADT[NSE|IR\_BE|LR\_BE]    ,16268.60, 379232.80, 83.00, 63.00,1.03,124.60,548.10,478.90,460.80, 7.10,118.60,120.40, 5.20,144.60,221.40, 28166.30
ADT[NSE|IR\_BE|LR\_ML]    ,16944.70, 370108.30, 82.90, 67.70,1.05,119.40,525.90,451.10,427.40, 5.40,113.50,115.40, 5.20,140.70,222.00,133542.80
ADT[NSE|IR\_BE|LR\_MS]    ,16244.30, 367718.30, 80.40, 67.30,1.14,122.60,497.20,412.60,352.40, 4.70,116.80,117.90, 5.20,141.20,221.00,151844.20
ADT[NSE|IR\_BE|SR\_BE]    ,16925.60, 375189.80, 81.50, 64.20,1.38,127.60,535.70,456.60,447.80, 0.90,123.10,123.80, 5.70,140.80,222.00, 28735.30
ADT[NSE|IR\_BE|SR\_ML]    ,15948.90, 366067.80, 83.50, 64.30,1.22,133.60,437.60,347.20,326.10, 1.40,127.30,128.30, 4.90,145.00,221.60, 40298.80
ADT[NSE|IR\_BE|SR\_MS]    ,16245.30, 360482.50, 78.50, 65.60,1.32,125.50,443.10,359.70,339.70, 1.10,120.30,121.10, 7.00,141.80,220.40, 29984.00
ADT[NSE|IR\_ML|NSR]       ,15099.70, 365479.60, 82.00,103.10,2.24, 85.40,170.90,113.20,107.70, 0.00, 81.70, 81.70, 6.50,135.80,221.80, 24698.00
ADT[NSE|IR\_ML|LR\_BE]    ,17032.00, 385162.20, 80.70, 65.40,1.10,125.00,656.10,574.80,541.90, 2.70,119.20,120.40, 5.40,145.80,222.00, 26821.10
ADT[NSE|IR\_ML|LR\_ML]    ,16851.60, 371269.90, 82.10, 68.30,1.11,121.70,500.10,424.20,412.30, 8.20,115.10,117.30, 5.60,141.40,222.00,138353.10
ADT[NSE|IR\_ML|LR\_MS]    ,15510.60, 363965.10, 82.90, 67.60,1.09,124.10,446.70,360.20,335.50, 4.20,119.20,120.20, 4.10,147.10,221.20,144699.70
ADT[NSE|IR\_ML|SR\_BE]    ,17074.40, 378888.90, 80.50, 65.50,1.47,128.50,465.80,393.20,381.00, 2.90,121.80,123.60, 5.20,141.10,222.00, 34741.30
ADT[NSE|IR\_ML|SR\_ML]    ,17604.30, 364388.50, 78.50, 63.60,1.39,129.80,571.50,499.90,479.80, 3.20,123.10,124.80, 5.70,135.00,222.00, 32636.70
ADT[NSE|IR\_ML|SR\_MS]    ,17077.60, 374036.60, 83.00, 58.70,1.24,135.90,589.60,497.60,475.80, 1.00,130.10,131.00, 4.80,144.80,220.40, 32136.00
ADT[NSE|IR\_MS|NSR]       ,14508.70, 368985.50, 79.50, 95.20,2.02, 91.80,183.60,121.00,114.90, 0.00, 88.30, 88.30, 8.50,138.80,222.00, 25341.70
ADT[NSE|IR\_MS|LR\_BE]    ,16799.90, 360749.90, 80.50, 63.80,1.11,122.70,571.90,494.10,418.80, 4.00,116.20,117.40, 5.50,134.40,222.00, 25635.00
ADT[NSE|IR\_MS|LR\_ML]    ,17108.60, 377852.80, 80.70, 68.10,1.27,124.10,542.80,461.00,415.60, 3.30,118.50,120.00, 4.40,142.20,222.00,130348.80
ADT[NSE|IR\_MS|LR\_MS]    ,15697.60, 363749.20, 82.20, 64.30,1.02,124.90,453.40,371.60,343.40, 2.80,119.30,120.30, 7.40,142.90,221.20,183287.90
ADT[NSE|IR\_MS|SR\_BE]    ,15699.20, 362017.50, 79.40, 66.10,1.27,129.30,390.10,314.10,299.00, 1.00,123.80,124.60, 5.80,142.50,222.00, 29515.20
ADT[NSE|IR\_MS|SR\_ML]    ,16693.60, 363555.10, 78.10, 59.20,1.31,131.20,511.60,427.30,401.60, 1.70,123.10,124.10, 6.40,134.00,220.40, 25312.40
ADT[NSE|IR\_MS|SR\_MS]    ,16379.80, 359819.40, 81.50, 65.40,1.36,129.20,419.90,334.20,325.30, 1.10,123.40,124.10, 4.90,141.60,222.00, 32404.20
ADT[SE|NIR|NSR]          ,20511.80, 425675.30, 74.60,160.00,4.28,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00,11.50,120.00,222.00, 23882.80
ADT[SE|NIR|LR\_BE]       ,19791.40, 405872.10, 77.40, 61.00,1.08, 88.60,541.60,479.40,580.80,23.40, 82.40, 85.80,10.10,129.20,222.00, 36755.50
ADT[SE|NIR|LR\_ML]       ,20117.70, 397849.70, 84.50, 63.00,1.12, 92.60,599.00,540.20,599.20,11.10, 88.60, 91.20, 8.30,133.40,222.00,155610.40
ADT[SE|NIR|LR\_MS]       ,20178.70, 407159.40, 77.20, 63.90,1.18, 86.10,650.00,585.50,612.70,14.70, 80.40, 84.10, 8.40,130.00,221.60,151118.90
ADT[SE|NIR|SR\_BE]       ,20743.50, 416436.60, 73.60, 76.70,1.79, 72.40,512.20,469.70,486.90, 6.60, 67.30, 70.20,11.60,123.60,221.60, 29066.40
ADT[SE|NIR|SR\_ML]       ,21869.40, 430142.50, 78.90, 75.50,2.15, 77.80,473.90,423.60,427.80, 3.00, 72.90, 75.00,12.30,127.70,221.60, 33878.10
ADT[SE|NIR|SR\_MS]       ,22080.10, 440110.40, 77.00, 64.70,1.58, 75.00,566.10,507.60,510.00, 3.30, 71.10, 73.10,10.20,121.70,222.00, 28580.50
ADT[SE|IR\_BE|NSR]       ,13927.80, 363046.30, 84.60, 96.60,1.87, 91.10,182.20,115.20,110.80, 0.00, 87.90, 87.90, 5.40,140.50,221.60, 24737.70
ADT[SE|IR\_BE|LR\_BE]    ,16130.50, 359579.40, 79.40, 62.50,1.07,128.10,465.00,382.80,374.20, 6.70,121.30,122.80, 5.30,141.90,220.00, 31926.40
ADT[SE|IR\_BE|LR\_ML]    ,16597.70, 358376.90, 80.60, 64.30,1.14,122.90,497.70,428.20,407.80, 5.10,116.20,118.20, 6.30,137.50,222.00,123941.60
ADT[SE|IR\_BE|LR\_MS]    ,16427.90, 365369.90, 82.40, 62.40,0.97,122.70,624.80,538.50,503.10, 5.80,118.30,119.70, 5.10,137.60,220.80,140191.50
ADT[SE|IR\_BE|SR\_BE]    ,15318.80, 356087.20, 84.50, 71.20,1.29,125.10,368.90,294.20,290.20, 1.80,119.10,120.00, 6.30,143.80,221.40, 26251.00
ADT[SE|IR\_BE|SR\_ML]    ,17221.00, 377268.80, 80.20, 63.20,1.35,132.70,578.20,505.20,474.40, 1.50,125.70,126.80, 4.70,143.90,222.00, 26599.40
ADT[SE|IR\_BE|SR\_MS]    ,15688.50, 359732.10, 76.70, 61.70,1.16,127.10,418.20,331.10,321.10, 1.50,120.40,121.40, 8.50,136.60,222.00, 24463.80
ADT[SE|IR\_ML|NSR]       ,14858.20, 370865.30, 80.30, 94.00,2.11, 93.30,186.70,120.90,117.90, 0.10, 90.60, 90.70, 7.20,137.80,222.00, 25538.80
ADT[SE|IR\_ML|LR\_BE]    ,16185.80, 356998.80, 81.70, 62.90,1.05,128.50,548.40,464.80,420.80, 4.50,122.50,123.70, 6.10,144.30,221.40, 24241.00
ADT[SE|IR\_ML|LR\_ML]    ,16817.40, 358421.20, 77.70, 66.70,1.10,122.50,623.90,542.40,520.40, 5.40,116.90,118.40, 6.10,137.50,222.00,145921.30
ADT[SE|IR\_ML|LR\_MS]    ,15857.10, 363316.80, 86.40, 66.80,1.01,119.90,492.10,411.90,389.80, 4.20,114.90,116.50, 5.20,144.20,222.00,118780.30
ADT[SE|IR\_ML|SR\_BE]    ,16533.00, 379698.40, 84.00, 62.40,1.30,134.10,491.70,412.60,390.40, 1.40,126.40,127.50, 5.30,145.00,222.00, 27628.20
ADT[SE|IR\_ML|SR\_ML]    ,16681.40, 370488.40, 81.70, 65.00,1.25,126.50,500.80,425.00,404.20, 2.50,118.90,120.40, 6.30,141.00,222.00, 34135.10
ADT[SE|IR\_ML|SR\_MS]    ,15683.30, 354973.20, 84.00, 67.50,1.33,126.70,368.30,286.10,271.30, 0.80,121.60,122.00, 5.40,142.40,222.00, 28972.30
ADT[SE|IR\_MS|NSR]       ,14707.30, 363076.40, 84.60, 99.80,2.08, 89.00,178.10,115.30,113.00, 0.00, 87.50, 87.50, 5.90,142.60,222.00, 24667.10
ADT[SE|IR\_MS|LR\_BE]    ,16055.00, 371945.70, 80.30, 64.10,1.13,123.60,463.80,386.50,398.50, 4.90,119.80,120.90, 5.80,143.10,222.00, 27000.90
ADT[SE|IR\_MS|LR\_ML]    ,16432.60, 352198.70, 78.30, 65.30,1.11,120.70,529.30,447.30,415.60, 3.80,115.40,117.00, 4.40,138.10,221.60,129710.20
ADT[SE|IR\_MS|LR\_MS]    ,16606.30, 379303.40, 84.40, 66.50,1.03,119.50,562.80,482.80,443.60, 2.90,114.70,116.10, 4.70,147.90,222.00,167528.70
ADT[SE|IR\_MS|SR\_BE]    ,16743.30, 376924.20, 76.30, 65.10,1.43,123.90,441.90,365.60,359.90, 1.60,118.50,119.50, 7.20,139.20,221.60, 44432.30
ADT[SE|IR\_MS|SR\_ML]    ,16803.80, 361914.10, 75.50, 67.60,1.33,124.50,541.90,458.00,431.00, 1.50,118.10,119.00, 5.10,138.00,222.00, 23993.00
ADT[SE|IR\_MS|SR\_MS]    ,16511.90, 370506.40, 83.50, 63.40,1.33,130.70,529.90,441.70,416.30, 0.70,125.30,125.80, 5.30,141.80,222.00, 30154.60
TTT               ,38757.30, 526879.40, 89.00,  0.00,0.00,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00, 0.00,  0.00,222.00, 30594.20
DT                ,10904.00,1105514.00, 64.10,  0.00,0.00,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00, 0.00,  0.00,219.60,149409.50
LStarM          ,18861.40,2281194.30,  3.60,  0.00,0.00,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00, 0.00,  0.00,209.20,320349.20
KV           ,41262.50,1697579.30,118.70,  0.00,0.00,  0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  0.00, 0.00,  0.00,222.00, 66603.00


==> data/random.csv <==
Algorithm,R,SQ,CE,ADT\_RN,ADT\_RR,ADT\_PR,ADT\_PRAN,ADT\_PRS,ADT\_ARS,ADT\_ARR,ADT\_ARP,ADT\_ARA,OT\_E,OT\_S,DUR
ADT[NSE|NIR|NSR]          , 91397.96,422768.82,396.18,395.18,2.67,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,  418.03
ADT[NSE|NIR|LR\_BE]       , 76326.31,474766.26, 68.81, 38.82,0.40,218.60,2645.95, 986.35,1007.69,42.10,185.93,216.53,38.81,27.18,  318.03
ADT[NSE|NIR|LR\_ML]       , 82845.84,507985.57, 45.94, 38.40,0.42,215.88,2067.00, 670.91, 714.50,51.87,178.89,214.47,41.02,32.26,  417.03
ADT[NSE|NIR|LR\_MS]       ,100711.46,609351.62, 24.79, 35.54,0.50,202.90,2200.54, 527.54, 589.75,80.63,159.84,200.96,17.62,27.18, 1342.64
ADT[NSE|NIR|ER\_BE]       , 76099.91,377724.44,369.42,387.84,2.06,  1.45,  52.63,  18.41,   8.95, 1.28,  0.29,  1.04, 0.61, 0.19,31075.87
ADT[NSE|NIR|ER\_ML]       , 76211.54,384456.89,320.66,391.50,2.08,  1.00,  18.82,   6.91,   7.12, 0.21,  0.82,  1.00, 0.00, 0.00,16639.70
ADT[NSE|NIR|ER\_MS]       , 78495.81,393607.02,325.91,392.19,2.17,  1.00,  18.82,   6.04,   6.29, 0.25,  0.79,  1.00, 0.00, 0.00,16714.13
ADT[NSE|NIR|SR\_BE]       , 94152.48,537733.56,141.41, 46.34,0.86,134.98,7458.52,2689.49,2638.35,10.81,124.72,133.06,20.35,13.58,  476.76
ADT[NSE|NIR|SR\_ML]       ,104087.03,582704.82,116.30, 64.70,0.94,109.84,5644.27,1765.64,1725.14,32.73, 85.93,106.29, 9.58, 9.69, 1058.35
ADT[NSE|NIR|SR\_MS]       ,121136.92,668441.00, 94.86,139.50,1.31, 88.47,3666.45, 775.82, 709.26,55.84, 53.67, 81.95, 5.08, 7.34, 3344.63
ADT[NSE|IR\_BE|NSR]       , 56520.98,356604.91,233.80, 86.21,0.46,315.24, 633.74, 315.98, 311.95, 0.12,310.99,311.11,11.60,15.05,  391.92
ADT[NSE|IR\_BE|LR\_BE]    , 59382.52,392221.48,177.80, 46.31,0.22,339.05, 885.66, 411.00, 407.48, 5.10,329.72,333.96,10.78,20.17,  465.75
ADT[NSE|IR\_BE|LR\_ML]    , 61198.31,401682.75,156.63, 45.59,0.23,335.18, 934.36, 397.80, 398.03,12.42,320.46,330.47,20.84,22.13,  450.08
ADT[NSE|IR\_BE|LR\_MS]    , 62475.58,410683.48,137.79, 46.01,0.24,345.55,1036.60, 401.28, 393.70,17.69,327.20,339.66,18.92,21.98,  581.78
ADT[NSE|IR\_BE|ER\_BE]    , 56165.72,358157.33,211.66, 93.16,0.46,310.64, 698.54, 320.19, 307.64, 0.54,304.13,304.44,10.18,15.66, 6527.45
ADT[NSE|IR\_BE|ER\_ML]    , 56998.66,358768.53,213.44, 90.90,0.51,301.19, 673.75, 309.31, 298.60, 0.28,295.41,295.63,19.98,15.65, 3634.55
ADT[NSE|IR\_BE|ER\_MS]    , 57078.74,359496.63,212.48, 91.67,0.51,303.49, 680.44, 311.51, 300.53, 0.22,297.64,297.81,18.16,15.70, 3704.12
ADT[NSE|IR\_BE|SR\_BE]    , 59848.44,389749.97,202.57, 45.44,0.24,337.12, 907.84, 418.89, 411.30, 3.30,330.44,333.25,14.42,18.76,  400.64
ADT[NSE|IR\_BE|SR\_ML]    , 60561.65,395425.69,183.83, 45.28,0.24,346.71, 979.20, 417.85, 407.18, 8.01,335.80,342.13,13.22,18.55,  415.75
ADT[NSE|IR\_BE|SR\_MS]    , 62431.17,408096.48,155.67, 46.76,0.25,353.30,1172.08, 437.57, 403.29,11.88,338.68,346.81,12.35,18.70,  644.83
ADT[NSE|IR\_ML|NSR]       , 56577.92,356488.26,235.18, 85.62,0.47,316.16, 635.45, 316.71, 312.60, 0.12,311.83,311.95,11.25,14.64,  396.01
ADT[NSE|IR\_ML|LR\_BE]    , 59256.44,391483.31,178.60, 46.33,0.22,340.14, 890.00, 412.87, 408.89, 5.17,330.83,335.00,10.11,20.32,  476.73
ADT[NSE|IR\_ML|LR\_ML]    , 61119.21,401130.46,155.83, 45.43,0.23,335.11, 940.30, 399.85, 398.80,11.85,320.45,330.10,20.74,21.66,  446.89
ADT[NSE|IR\_ML|LR\_MS]    , 62548.34,411920.50,134.92, 46.32,0.23,345.18,1044.84, 402.41, 394.51,18.59,325.88,339.12,19.09,22.31,  577.91
ADT[NSE|IR\_ML|ER\_BE]    , 56145.57,358354.74,210.18, 92.62,0.46,310.68, 698.50, 320.08, 307.61, 0.59,304.14,304.50,10.58,16.26, 6455.96
ADT[NSE|IR\_ML|ER\_ML]    , 57010.92,358728.45,213.86, 91.19,0.51,301.85, 675.06, 309.82, 299.18, 0.29,296.12,296.35,19.10,15.78, 3729.05
ADT[NSE|IR\_ML|ER\_MS]    , 57062.01,359471.53,211.52, 91.70,0.51,302.19, 677.86, 310.07, 299.23, 0.25,296.41,296.61,18.85,16.09, 3682.52
ADT[NSE|IR\_ML|SR\_BE]    , 59815.29,389884.03,201.60, 45.52,0.24,337.80, 910.48, 420.07, 412.09, 3.22,331.00,333.89,13.91,19.04,  403.92
ADT[NSE|IR\_ML|SR\_ML]    , 60669.54,395927.14,182.81, 45.46,0.24,346.73, 993.20, 422.19, 410.73, 8.00,335.83,341.98,13.01,18.21,  420.98
ADT[NSE|IR\_ML|SR\_MS]    , 62307.70,407770.91,157.12, 46.58,0.24,354.80,1170.55, 438.33, 404.23,11.95,340.05,348.25,11.99,18.89,  658.49
ADT[NSE|IR\_MS|NSR]       , 56556.96,356635.45,233.91, 86.00,0.46,315.43, 634.09, 316.03, 312.07, 0.14,311.20,311.34,11.75,15.05,  391.68
ADT[NSE|IR\_MS|LR\_BE]    , 59339.73,392017.12,178.76, 46.30,0.22,340.30, 895.08, 414.95, 408.12, 4.99,330.69,334.91,10.34,20.43,  469.93
ADT[NSE|IR\_MS|LR\_ML]    , 61164.48,401668.69,156.34, 45.75,0.23,336.81, 934.31, 398.10, 398.05,12.64,321.65,331.85,19.93,21.22,  445.01
ADT[NSE|IR\_MS|LR\_MS]    , 62589.77,411772.64,135.68, 46.04,0.24,347.01,1049.88, 405.02, 397.19,18.19,328.04,340.91,18.34,21.89,  577.23
ADT[NSE|IR\_MS|ER\_BE]    , 56134.85,358286.60,210.79, 93.01,0.46,310.85, 698.84, 320.26, 307.62, 0.57,304.20,304.54,10.25,15.91, 6515.50
ADT[NSE|IR\_MS|ER\_ML]    , 57001.40,358619.68,214.64, 90.96,0.51,300.97, 673.20, 308.91, 298.41, 0.32,295.32,295.58,19.72,15.38, 3661.67
ADT[NSE|IR\_MS|ER\_MS]    , 57121.61,359665.58,213.11, 91.97,0.51,303.46, 680.40, 311.29, 300.49, 0.24,297.73,297.92,18.00,15.94, 3710.34
ADT[NSE|IR\_MS|SR\_BE]    , 59901.58,390335.32,201.73, 45.50,0.24,337.14, 909.15, 418.97, 409.93, 3.25,330.28,333.07,14.34,18.49,  404.12
ADT[NSE|IR\_MS|SR\_ML]    , 60732.76,396179.07,183.04, 45.37,0.24,345.82, 994.34, 421.86, 409.91, 7.95,334.89,341.24,13.49,18.48,  420.00
ADT[NSE|IR\_MS|SR\_MS]    , 62248.45,407436.81,158.13, 46.44,0.24,354.89,1149.02, 433.67, 405.62,12.12,340.49,348.74,12.29,18.78,  626.25
ADT[SE|NIR|NSR]          , 91397.96,422768.82,396.18,395.18,2.67,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,  410.20
ADT[SE|NIR|LR\_BE]       , 76326.31,474766.26, 68.81, 38.82,0.40,218.60,2645.95, 986.35,1007.69,42.10,185.93,216.53,38.81,27.18,  311.54
ADT[SE|NIR|LR\_ML]       , 82845.84,507985.57, 45.94, 38.40,0.42,215.88,2067.00, 670.91, 714.50,51.87,178.89,214.47,41.02,32.26,  410.41
ADT[SE|NIR|LR\_MS]       ,100711.46,609351.62, 24.79, 35.54,0.50,202.90,2200.54, 527.54, 589.75,80.63,159.84,200.96,17.62,27.18, 1323.36
ADT[SE|NIR|ER\_BE]       , 76099.91,377724.44,369.42,387.84,2.06,  1.45,  52.63,  18.41,   8.95, 1.28,  0.29,  1.04, 0.61, 0.19,31906.99
ADT[SE|NIR|ER\_ML]       , 76211.54,384456.89,320.66,391.50,2.08,  1.00,  18.82,   6.91,   7.12, 0.21,  0.82,  1.00, 0.00, 0.00,17015.70
ADT[SE|NIR|ER\_MS]       , 78495.81,393607.02,325.91,392.19,2.17,  1.00,  18.82,   6.04,   6.29, 0.25,  0.79,  1.00, 0.00, 0.00,16873.68
ADT[SE|NIR|SR\_BE]       , 94152.48,537733.56,141.41, 46.34,0.86,134.98,7458.52,2689.49,2638.35,10.81,124.72,133.06,20.35,13.58,  480.91
ADT[SE|NIR|SR\_ML]       ,104087.03,582704.82,116.30, 64.70,0.94,109.84,5644.27,1765.64,1725.14,32.73, 85.93,106.29, 9.58, 9.69, 1049.64
ADT[SE|NIR|SR\_MS]       ,121136.92,668441.00, 94.86,139.50,1.31, 88.47,3666.45, 775.82, 709.26,55.84, 53.67, 81.95, 5.08, 7.34, 3339.57
ADT[SE|IR\_BE|NSR]       , 56615.14,356536.86,235.13, 85.52,0.47,315.65, 634.47, 316.35, 312.31, 0.09,311.45,311.54,11.47,14.57,  387.35
ADT[SE|IR\_BE|LR\_BE]    , 59322.69,391685.10,179.85, 46.29,0.22,339.56, 892.58, 413.96, 408.11, 4.56,330.31,334.25,10.37,20.20,  468.55
ADT[SE|IR\_BE|LR\_ML]    , 61179.62,401597.29,157.23, 45.46,0.23,334.28, 932.88, 397.81, 397.05,11.95,320.05,329.54,21.33,21.26,  442.45
ADT[SE|IR\_BE|LR\_MS]    , 62554.08,411736.27,137.39, 46.14,0.24,345.90,1044.62, 403.33, 398.11,18.48,327.41,340.24,18.27,21.65,  575.23
ADT[SE|IR\_BE|ER\_BE]    , 56136.30,357938.74,211.22, 92.50,0.46,310.40, 698.02, 319.99, 307.59, 0.58,303.97,304.32,10.39,15.93, 6453.12
ADT[SE|IR\_BE|ER\_ML]    , 57032.11,358780.84,213.80, 91.63,0.51,300.26, 671.85, 308.38, 297.93, 0.26,294.81,295.01,19.99,15.56, 3707.49
ADT[SE|IR\_BE|ER\_MS]    , 57142.52,359174.70,213.58, 91.35,0.52,302.90, 679.21, 310.89, 300.28, 0.22,297.41,297.58,18.23,15.86, 3697.66
ADT[SE|IR\_BE|SR\_BE]    , 59883.64,390064.29,202.04, 45.41,0.23,336.49, 904.05, 417.58, 410.29, 3.41,329.81,332.74,14.51,18.13,  401.95
ADT[SE|IR\_BE|SR\_ML]    , 60656.47,395820.27,183.90, 45.42,0.24,345.27, 994.64, 422.00, 409.70, 7.79,334.53,340.70,13.61,18.08,  423.75
ADT[SE|IR\_BE|SR\_MS]    , 62134.64,406432.26,158.21, 46.90,0.25,353.63,1135.75, 430.15, 402.20,12.09,339.30,347.55,12.29,18.97,  617.26
ADT[SE|IR\_ML|NSR]       , 56530.18,356620.55,233.71, 85.94,0.46,315.71, 634.61, 316.26, 312.25, 0.11,311.50,311.61,11.43,15.22,  389.74
ADT[SE|IR\_ML|LR\_BE]    , 59258.96,391133.76,179.41, 46.21,0.22,339.92, 889.16, 412.85, 408.02, 4.82,330.85,334.77,10.42,20.24,  471.18
ADT[SE|IR\_ML|LR\_ML]    , 61215.09,401853.84,155.96, 45.76,0.23,334.36, 929.41, 396.20, 396.86,12.32,319.62,329.69,21.24,21.11,  442.72
ADT[SE|IR\_ML|LR\_MS]    , 62442.97,411192.92,136.57, 46.02,0.23,346.72,1038.27, 402.40, 396.39,18.17,327.92,340.65,18.21,22.14,  561.28
ADT[SE|IR\_ML|ER\_BE]    , 56184.99,358387.79,210.47, 93.38,0.46,310.71, 698.63, 320.15, 307.43, 0.58,303.96,304.31,10.27,15.86, 6595.75
ADT[SE|IR\_ML|ER\_ML]    , 56995.01,358598.18,213.07, 91.45,0.51,300.17, 671.62, 308.13, 297.45, 0.32,294.32,294.58,19.87,15.54, 3703.56
ADT[SE|IR\_ML|ER\_MS]    , 57066.70,358989.33,212.97, 90.96,0.51,302.97, 679.47, 310.89, 300.12, 0.23,297.29,297.47,18.11,16.05, 3674.99
ADT[SE|IR\_ML|SR\_BE]    , 59697.57,389102.79,202.82, 45.75,0.23,337.50, 900.88, 415.90, 409.17, 3.51,330.63,333.62,13.92,18.87,  403.93
ADT[SE|IR\_ML|SR\_ML]    , 60626.52,395569.07,183.27, 45.56,0.24,345.93, 984.37, 418.96, 406.78, 7.63,334.97,341.11,13.31,18.90,  419.51
ADT[SE|IR\_ML|SR\_MS]    , 62242.75,407478.87,157.50, 47.22,0.24,353.91,1148.42, 432.76, 404.16,12.44,339.48,347.77,12.31,19.02,  632.40
ADT[SE|IR\_MS|NSR]       , 56590.27,356781.24,233.33, 85.84,0.46,316.10, 635.37, 316.64, 312.70, 0.12,311.94,312.06,11.24,15.07,  391.59
ADT[SE|IR\_MS|LR\_BE]    , 59327.86,391833.40,178.62, 46.33,0.22,339.85, 890.65, 413.35, 408.07, 4.80,330.65,334.69,10.29,20.51,  474.29
ADT[SE|IR\_MS|LR\_ML]    , 61247.19,402119.86,156.48, 45.49,0.23,335.47, 937.21, 398.70, 397.80,12.09,320.52,330.40,20.32,21.46,  445.79
ADT[SE|IR\_MS|LR\_MS]    , 62453.65,411582.81,137.32, 46.11,0.23,347.04,1037.56, 402.60, 396.57,18.41,327.84,340.86,18.75,22.00,  568.33
ADT[SE|IR\_MS|ER\_BE]    , 56231.63,358525.19,210.60, 93.52,0.47,310.06, 697.24, 319.47, 306.86, 0.59,303.40,303.76,10.47,15.48, 6553.77
ADT[SE|IR\_MS|ER\_ML]    , 57069.40,358868.75,212.78, 91.33,0.51,301.80, 674.93, 309.75, 299.28, 0.28,296.26,296.48,18.38,16.34, 3682.95
ADT[SE|IR\_MS|ER\_MS]    , 57148.45,359696.48,211.13, 92.28,0.52,301.93, 677.28, 309.80, 298.87, 0.24,296.07,296.26,18.30,15.99, 3745.67
ADT[SE|IR\_MS|SR\_BE]    , 59744.99,389535.08,201.92, 45.68,0.23,337.98, 903.15, 417.59, 409.80, 3.44,331.01,333.94,13.89,18.69,  406.83
ADT[SE|IR\_MS|SR\_ML]    , 60507.87,395279.68,184.05, 45.29,0.24,346.52, 986.87, 420.09, 408.16, 7.72,335.66,341.84,13.54,18.98,  423.37
ADT[SE|IR\_MS|SR\_MS]    , 62284.80,407602.09,157.46, 46.58,0.24,354.92,1171.07, 438.51, 405.10,11.65,340.36,348.53,11.66,19.35,  662.39
TTT               ,113106.03,545360.09,396.42,  0.00,0.00,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,   94.92
DT                , 91455.16,449360.78,396.95,  0.00,0.00,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,   83.98
LStarM          ,154542.30,729579.85,  6.30,  0.00,0.00,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,  217.31
KV           ,113265.05,733729.21,396.56,  0.00,0.00,  0.00,   0.00,   0.00,   0.00, 0.00,  0.00,  0.00, 0.00, 0.00,  103.38


==> data/redundancy.csv <==
Algorithm,R,SQ,CE,ADT\_RN,ADT\_RR,ADT\_PR,ADT\_PRAN,ADT\_PRS,ADT\_ARS,ADT\_ARR,ADT\_ARP,ADT\_ARA,OT\_E,OT\_S,DUR
ADT[NSE|NIR|NSR]          , 88888.89, 1168549.55, 67.69,354.09,2.43,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00,35.98,297.56,  673.79
ADT[NSE|NIR|LR\_BE]       , 89631.16,  834707.37, 42.72, 23.96,0.72,141.45,5056.85,1921.17,1923.95, 26.75,122.97,140.25,26.75,137.84,  477.93
ADT[NSE|NIR|LR\_ML]       , 97548.44,  799779.09, 35.24, 23.39,0.73,137.41,4373.52,1402.60,1441.41, 51.89,110.98,135.99,21.70,101.41,  929.85
ADT[NSE|NIR|LR\_MS]       ,125791.35,  852431.56, 16.38, 22.41,0.75,124.35,3432.96, 753.97, 832.81,102.32, 88.00,122.25,18.59, 61.18, 3174.21
ADT[NSE|NIR|ER\_BE]       , 81452.79, 1102409.43, 65.65,354.73,2.14,  0.49,  18.84,   6.64,   6.89,  1.75,  0.06,  0.45,31.46,282.66,10044.38
ADT[NSE|NIR|ER\_ML]       , 81727.01, 1077680.23, 65.02,358.55,2.16,  0.46,  16.73,   4.49,   6.28,  1.94,  0.18,  0.45,29.11,265.68, 5665.32
ADT[NSE|NIR|ER\_MS]       , 82400.27, 1084528.70, 65.36,359.61,2.19,  0.46,  16.73,   4.04,   5.97,  2.06,  0.18,  0.45,28.42,266.93, 5834.53
ADT[NSE|NIR|SR\_BE]       ,101681.23, 1133907.44, 53.90,150.47,1.42, 51.55,1837.18, 713.57, 711.10,  4.55, 47.76, 51.33,33.57,242.58,  482.61
ADT[NSE|NIR|SR\_ML]       ,102785.09, 1126340.54, 53.78,161.73,1.46, 51.43,1719.42, 559.57, 558.54,  9.49, 44.47, 50.90,31.87,237.26,  671.49
ADT[NSE|NIR|SR\_MS]       ,107403.31, 1139664.22, 51.97,201.26,1.64, 49.62,1465.17, 315.43, 306.51, 17.33, 37.51, 48.20,31.26,236.38, 1732.25
ADT[NSE|IR\_BE|NSR]       , 57602.35,  912272.18, 61.30, 86.04,0.46,315.18, 633.22, 317.05, 312.75,  0.05,310.80,310.85,12.03,236.04,  450.38
ADT[NSE|IR\_BE|LR\_BE]    , 60607.94,  880633.07, 57.50, 45.80,0.24,336.43, 892.68, 416.15, 411.72,  3.70,329.04,332.16,12.90,210.58,  471.05
ADT[NSE|IR\_BE|LR\_ML]    , 61311.27,  860978.38, 57.62, 45.60,0.25,344.56, 959.74, 416.39, 409.66,  7.98,333.23,339.56,11.95,197.22,  479.34
ADT[NSE|IR\_BE|LR\_MS]    , 62920.95,  827440.76, 53.84, 45.51,0.25,353.78,1125.21, 429.39, 407.35, 13.53,338.02,347.16,11.22,175.95,  707.25
ADT[NSE|IR\_BE|ER\_BE]    , 57589.85,  897193.11, 61.41, 87.29,0.47,312.78, 634.66, 315.46, 310.69,  0.18,308.13,308.22,12.63,231.52, 2838.31
ADT[NSE|IR\_BE|ER\_ML]    , 57757.32,  900006.88, 60.99, 86.83,0.47,312.40, 633.90, 314.90, 310.13,  0.19,307.65,307.73,13.15,230.43, 1744.42
ADT[NSE|IR\_BE|ER\_MS]    , 57812.68,  898334.82, 60.42, 86.90,0.48,312.11, 633.25, 314.61, 309.93,  0.18,307.47,307.54,13.67,230.77, 1708.80
ADT[NSE|IR\_BE|SR\_BE]    , 61939.00,  907360.40, 57.72, 49.54,0.26,338.02, 903.22, 422.23, 416.10,  1.82,332.37,333.95,12.93,220.15,  433.13
ADT[NSE|IR\_BE|SR\_ML]    , 62427.36,  898709.14, 56.57, 49.84,0.27,343.78, 988.99, 429.15, 414.79,  3.62,336.10,338.93,12.50,216.56,  461.94
ADT[NSE|IR\_BE|SR\_MS]    , 63629.83,  864255.28, 53.58, 51.64,0.28,349.09,1128.48, 430.26, 398.03,  7.13,338.38,343.01,11.67,195.07,  702.83
ADT[NSE|IR\_ML|NSR]       , 57548.27,  907305.19, 61.41, 86.39,0.46,314.57, 631.98, 316.34, 312.19,  0.07,310.28,310.35,12.06,235.14,  440.97
ADT[NSE|IR\_ML|LR\_BE]    , 60607.62,  880736.66, 57.30, 45.75,0.24,337.56, 896.20, 418.21, 413.38,  3.92,329.83,333.12,12.49,210.94,  466.64
ADT[NSE|IR\_ML|LR\_ML]    , 61266.48,  858004.73, 57.46, 45.68,0.25,344.48, 963.56, 416.81, 409.13,  8.07,333.04,339.47,12.00,196.92,  469.13
ADT[NSE|IR\_ML|LR\_MS]    , 62868.43,  827423.53, 53.40, 45.45,0.25,353.26,1133.25, 430.54, 409.81, 13.91,337.64,346.99,11.03,175.67,  714.98
ADT[NSE|IR\_ML|ER\_BE]    , 57615.61,  899408.82, 60.13, 87.57,0.47,312.02, 631.98, 314.39, 309.81,  0.21,307.50,307.62,12.80,230.38, 2737.46
ADT[NSE|IR\_ML|ER\_ML]    , 57782.09,  896922.11, 60.10, 87.46,0.48,312.27, 632.46, 314.55, 309.90,  0.21,307.63,307.75,12.83,230.39, 1710.61
ADT[NSE|IR\_ML|ER\_MS]    , 57802.95,  899708.70, 61.03, 86.97,0.47,312.52, 632.95, 314.71, 310.03,  0.18,307.91,308.00,13.46,230.25, 1735.73
ADT[NSE|IR\_ML|SR\_BE]    , 62021.06,  909009.11, 57.97, 49.49,0.26,338.39, 906.32, 423.30, 416.78,  1.88,332.59,334.19,12.93,220.76,  442.38
ADT[NSE|IR\_ML|SR\_ML]    , 62299.78,  898866.17, 56.49, 50.26,0.27,343.45, 970.24, 422.86, 410.35,  4.05,335.59,338.75,12.59,216.51,  466.05
ADT[NSE|IR\_ML|SR\_MS]    , 63788.50,  866792.12, 54.08, 52.48,0.28,348.78,1141.33, 432.51, 397.33,  7.67,337.31,342.45,11.91,195.35,  723.47
ADT[NSE|IR\_MS|NSR]       , 57544.07,  908711.43, 60.86, 85.82,0.46,314.72, 632.27, 316.40, 312.36,  0.09,310.51,310.60,12.20,234.47,  434.43
ADT[NSE|IR\_MS|LR\_BE]    , 60646.76,  883984.41, 58.17, 45.87,0.24,337.31, 896.00, 417.24, 412.80,  3.77,329.66,332.91,12.78,210.46,  462.83
ADT[NSE|IR\_MS|LR\_ML]    , 61210.02,  861561.44, 58.21, 45.79,0.25,344.05, 961.46, 416.41, 408.92,  7.92,332.82,339.12,12.22,197.15,  471.91
ADT[NSE|IR\_MS|LR\_MS]    , 62847.52,  825574.36, 53.13, 45.40,0.25,353.08,1121.51, 428.23, 406.74, 13.64,337.41,346.60,11.44,175.74,  706.82
ADT[NSE|IR\_MS|ER\_BE]    , 57657.67,  899142.49, 61.24, 87.37,0.47,312.98, 633.81, 315.36, 310.60,  0.20,308.30,308.41,12.47,230.72, 2794.98
ADT[NSE|IR\_MS|ER\_ML]    , 57744.64,  898356.23, 60.92, 87.01,0.47,312.11, 632.15, 314.30, 309.62,  0.20,307.45,307.56,13.29,229.97, 1733.26
ADT[NSE|IR\_MS|ER\_MS]    , 57775.97,  898089.60, 60.18, 86.80,0.47,312.36, 632.69, 314.55, 309.89,  0.22,307.70,307.83,13.55,230.84, 1711.77
ADT[NSE|IR\_MS|SR\_BE]    , 62008.26,  907828.24, 57.55, 50.02,0.27,337.65, 912.43, 424.89, 416.67,  1.85,331.87,333.45,12.95,219.88,  444.18
ADT[NSE|IR\_MS|SR\_ML]    , 62412.62,  901366.12, 56.95, 49.21,0.27,344.04, 983.57, 426.99, 413.15,  3.74,336.22,339.27,12.62,217.05,  468.56
ADT[NSE|IR\_MS|SR\_MS]    , 63915.06,  868303.87, 54.45, 51.79,0.28,349.19,1147.88, 433.90, 399.87,  7.47,337.71,342.74,12.06,195.16,  745.52
ADT[SE|NIR|NSR]          , 88833.13, 1168242.68, 67.69,351.74,2.42,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00,35.98,297.56,  463.77
ADT[SE|NIR|LR\_BE]       , 89616.12,  834862.99, 42.72, 23.96,0.72,141.23,5048.94,1918.31,1921.09, 26.75,122.75,140.03,26.75,137.88,  420.47
ADT[SE|NIR|LR\_ML]       , 97540.15,  799720.88, 35.23, 23.38,0.73,137.28,4369.22,1401.40,1440.28, 51.85,110.89,135.87,21.70,101.47,  870.92
ADT[SE|NIR|LR\_MS]       ,125789.55,  852348.18, 16.37, 22.41,0.75,124.33,3433.62, 754.11, 832.65,102.30, 87.98,122.22,18.60, 61.16, 3082.29
ADT[SE|NIR|ER\_BE]       , 81432.45, 1102293.34, 65.65,352.83,2.14,  0.48,  18.57,   6.61,   6.86,  1.75,  0.05,  0.44,31.46,282.66, 9775.99
ADT[SE|NIR|ER\_ML]       , 81705.83, 1077559.38, 65.02,356.61,2.16,  0.45,  16.46,   4.46,   6.25,  1.94,  0.17,  0.44,29.11,265.68, 5622.25
ADT[SE|NIR|ER\_MS]       , 82379.57, 1084410.78, 65.36,357.75,2.18,  0.45,  16.46,   4.01,   5.94,  2.06,  0.17,  0.44,28.42,266.93, 5615.65
ADT[SE|NIR|SR\_BE]       ,101834.14, 1136339.34, 54.34,146.09,1.40, 51.98,1857.69, 722.89, 719.70,  4.68, 48.10, 51.73,33.61,241.85,  466.89
ADT[SE|NIR|SR\_ML]       ,102786.17, 1126065.26, 53.78,160.40,1.46, 51.42,1718.71, 559.29, 559.09,  9.56, 44.49, 50.92,31.86,237.22,  640.59
ADT[SE|NIR|SR\_MS]       ,107501.02, 1138937.36, 51.98,202.71,1.64, 49.62,1477.30, 318.05, 308.46, 17.63, 37.35, 48.15,31.20,235.51, 1656.49
ADT[SE|IR\_BE|NSR]       , 57548.14,  926289.41, 61.91, 85.97,0.45,315.17, 633.18, 316.91, 312.73,  0.05,310.90,310.95,11.59,236.82,  435.95
ADT[SE|IR\_BE|LR\_BE]    , 60595.77,  899374.85, 57.74, 45.87,0.24,336.91, 892.02, 416.11, 411.59,  3.78,329.11,332.37,12.57,210.87,  460.68
ADT[SE|IR\_BE|LR\_ML]    , 61324.34,  878941.72, 57.55, 45.62,0.25,344.12, 964.37, 417.41, 408.41,  7.68,333.01,339.10,11.57,196.80,  473.93
ADT[SE|IR\_BE|LR\_MS]    , 62868.43,  839331.26, 52.97, 45.49,0.25,353.00,1123.27, 428.86, 406.03, 13.51,337.45,346.55,11.15,175.95,  700.60
ADT[SE|IR\_BE|ER\_BE]    , 57655.16,  916334.51, 60.42, 87.14,0.47,311.36, 631.76, 313.88, 309.02,  0.19,306.61,306.71,13.28,231.56, 2730.52
ADT[SE|IR\_BE|ER\_ML]    , 57741.66,  918104.31, 60.80, 87.11,0.47,311.31, 631.72, 313.64, 309.09,  0.20,306.76,306.85,13.04,230.63, 1709.94
ADT[SE|IR\_BE|ER\_MS]    , 57810.89,  915379.85, 60.50, 86.80,0.48,311.55, 632.14, 313.85, 309.19,  0.20,306.89,306.98,13.07,230.46, 1677.46
ADT[SE|IR\_BE|SR\_BE]    , 62047.97,  934212.81, 57.67, 49.59,0.27,337.37, 911.70, 424.55, 417.12,  1.73,331.85,333.37,12.90,221.07,  448.39
ADT[SE|IR\_BE|SR\_ML]    , 62488.01,  917198.43, 56.42, 49.74,0.27,341.96, 977.20, 424.56, 412.23,  3.65,334.30,337.21,12.96,216.43,  468.32
ADT[SE|IR\_BE|SR\_MS]    , 63635.12,  886569.46, 54.45, 51.47,0.28,348.54,1139.44, 431.88, 397.22,  6.94,337.43,342.17,11.64,195.56,  718.31
ADT[SE|IR\_ML|NSR]       , 57584.73,  927476.12, 61.39, 85.72,0.46,314.58, 632.01, 316.09, 311.87,  0.09,310.18,310.27,12.17,235.22,  445.39
ADT[SE|IR\_ML|LR\_BE]    , 60556.55,  901217.68, 57.51, 45.78,0.24,336.48, 889.74, 414.81, 411.01,  3.95,328.81,332.15,12.51,211.63,  463.47
ADT[SE|IR\_ML|LR\_ML]    , 61289.18,  880145.07, 58.06, 45.72,0.25,344.46, 964.29, 417.33, 410.26,  8.35,332.92,339.47,11.75,197.05,  478.99
ADT[SE|IR\_ML|LR\_MS]    , 62818.11,  839547.92, 53.40, 45.39,0.25,353.30,1126.93, 428.94, 406.37, 13.73,337.38,346.82,11.32,175.03,  700.73
ADT[SE|IR\_ML|ER\_BE]    , 57640.31,  916834.50, 60.63, 87.25,0.47,311.31, 630.53, 313.53, 308.80,  0.23,306.60,306.74,12.97,230.39, 2746.05
ADT[SE|IR\_ML|ER\_ML]    , 57720.86,  917028.07, 60.37, 87.70,0.47,310.36, 628.72, 312.41, 307.86,  0.21,305.80,305.92,13.14,230.78, 1715.32
ADT[SE|IR\_ML|ER\_MS]    , 57730.09,  915860.07, 61.43, 86.86,0.47,311.81, 631.57, 313.90, 309.29,  0.20,307.24,307.35,13.25,230.98, 1685.89
ADT[SE|IR\_ML|SR\_BE]    , 61934.64,  928230.90, 57.36, 49.76,0.26,337.38, 906.80, 422.76, 415.30,  1.94,331.45,333.10,13.15,219.80,  447.50
ADT[SE|IR\_ML|SR\_ML]    , 62376.33,  910074.03, 57.07, 49.72,0.27,342.95, 971.94, 423.09, 410.66,  3.89,335.20,338.30,12.01,215.17,  460.73
ADT[SE|IR\_ML|SR\_MS]    , 63860.26,  884728.05, 54.70, 51.28,0.28,348.95,1134.91, 431.26, 399.36,  7.93,337.67,342.72,11.86,196.15,  717.03
ADT[SE|IR\_MS|NSR]       , 57608.26,  928251.86, 61.10, 85.74,0.46,313.86, 630.59, 315.41, 311.27,  0.09,309.54,309.63,12.13,234.99,  437.77
ADT[SE|IR\_MS|LR\_BE]    , 60541.33,  895876.24, 57.68, 45.82,0.24,337.01, 892.40, 415.95, 411.85,  3.85,329.38,332.65,12.26,210.00,  456.58
ADT[SE|IR\_MS|LR\_ML]    , 61296.43,  876043.21, 57.83, 45.59,0.25,343.73, 965.84, 417.00, 410.33,  8.35,332.13,338.82,11.98,195.92,  470.70
ADT[SE|IR\_MS|LR\_MS]    , 62734.78,  838118.85, 53.28, 45.53,0.25,353.37,1115.67, 426.71, 406.19, 13.45,337.85,346.99,11.16,175.73,  676.39
ADT[SE|IR\_MS|ER\_BE]    , 57624.77,  913838.66, 60.56, 87.53,0.47,311.05, 630.06, 313.22, 308.65,  0.23,306.50,306.64,13.42,230.02, 2704.99
ADT[SE|IR\_MS|ER\_ML]    , 57748.38,  919598.85, 60.01, 87.22,0.47,311.29, 630.55, 313.40, 308.68,  0.19,306.61,306.71,13.10,230.57, 1663.15
ADT[SE|IR\_MS|ER\_MS]    , 57795.99,  920903.49, 60.94, 86.86,0.48,311.56, 631.07, 313.56, 308.93,  0.19,306.98,307.08,13.49,230.60, 1693.27
ADT[SE|IR\_MS|SR\_BE]    , 61976.64,  925476.50, 57.90, 49.51,0.27,337.72, 907.91, 423.30, 416.24,  1.87,331.77,333.40,13.07,220.24,  444.28
ADT[SE|IR\_MS|SR\_ML]    , 62511.30,  919107.16, 56.54, 49.19,0.27,343.11, 979.54, 425.15, 411.77,  3.70,335.45,338.43,12.56,216.11,  468.18
ADT[SE|IR\_MS|SR\_MS]    , 63873.63,  888253.39, 54.95, 51.69,0.27,349.07,1128.05, 429.59, 399.90,  7.86,337.92,342.93,11.27,196.17,  704.68
TTT               ,115251.99, 1371759.50, 66.52,  0.00,0.00,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  291.70
DT                , 60361.71, 5931496.26, 47.68,  0.00,0.00,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  631.07
LStarM          , 92236.81,15459270.04,  3.73,  0.00,0.00,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00, 0.00,  0.00, 3044.58
KV           ,110412.47, 3377493.10,368.75,  0.00,0.00,  0.00,   0.00,   0.00,   0.00,  0.00,  0.00,  0.00, 0.00,  0.00,  335.02

